Have you tried Neural Topic Models? Comparative Analysis of Neural and Non-Neural Topic Models with Application to COVID-19 Twitter Data

Topic models are widely used in studying social phenomena. We conduct a comparative study examining state-of-the-art neural versus non-neural topic models, performing a rigorous quantitative and qualitative assessment on a dataset of tweets about the COVID-19 pandemic. Our results show that not only do neural topic models outperform their classical counterparts on standard evaluation metrics, but they also produce more coherent topics, which are of great benefit when studying complex social problems. We also propose a novel regularization term for neural topic models, which is designed to address the well-documented problem of mode collapse, and demonstrate its effectiveness.

==> etm_economic.csv <==
x, y
0.000000,0.076920
1.000000,0.076388
2.000000,0.078844
3.000000,0.074861
4.000000,0.076423
5.000000,0.073758
6.000000,0.072809
7.000000,0.080263
8.000000,0.076607
9.000000,0.077173
10.000000,0.076381
11.000000,0.074493
12.000000,0.073057
13.000000,0.071632
14.000000,0.075953
15.000000,0.075276
16.000000,0.075085
17.000000,0.074621
18.000000,0.076250
19.000000,0.073499
20.000000,0.072531
21.000000,0.076541
22.000000,0.079924
23.000000,0.076289
24.000000,0.076142
25.000000,0.077748
26.000000,0.072845
28.000000,0.081177
29.000000,0.076631
30.000000,0.074240
31.000000,0.075147
32.000000,0.075724
33.000000,0.072753
34.000000,0.072798
35.000000,0.073806
36.000000,0.074583
37.000000,0.074579
38.000000,0.073221
39.000000,0.073714
40.000000,0.072567
41.000000,0.072513
42.000000,0.076482
43.000000,0.073310
44.000000,0.072416
45.000000,0.072110
46.000000,0.071450
47.000000,0.072934
48.000000,0.073329
49.000000,0.072859
50.000000,0.073076
51.000000,0.072740
52.000000,0.072276
53.000000,0.072776
54.000000,0.071839
55.000000,0.070699
56.000000,0.071987
57.000000,0.072149
58.000000,0.072150
59.000000,0.071883
60.000000,0.071759
61.000000,0.070455
62.000000,0.070725
63.000000,0.071433
64.000000,0.071826
65.000000,0.071991
66.000000,0.071641
67.000000,0.072244
68.000000,0.070778
69.000000,0.070384
70.000000,0.071354
71.000000,0.071379
72.000000,0.071512
73.000000,0.071854
74.000000,0.071833
75.000000,0.070904
76.000000,0.069999
77.000000,0.071224
78.000000,0.071738
79.000000,0.072180
80.000000,0.072142
81.000000,0.072046
82.000000,0.070557
83.000000,0.070329
84.000000,0.072805
85.000000,0.072729
86.000000,0.072123
87.000000,0.072144
88.000000,0.071355
89.000000,0.070942
90.000000,0.070666
91.000000,0.071659
92.000000,0.072207
93.000000,0.072125
94.000000,0.072255


==> etm_individual_containment.csv <==
x, y
0.000000,0.032016
1.000000,0.032258
2.000000,0.031241
3.000000,0.031676
4.000000,0.030981
5.000000,0.030335
6.000000,0.029909
7.000000,0.029993
8.000000,0.029725
9.000000,0.029329
10.000000,0.029759
11.000000,0.029576
12.000000,0.029568
13.000000,0.029547
14.000000,0.029624
15.000000,0.029433
16.000000,0.029557
17.000000,0.029313
18.000000,0.029477
19.000000,0.029359
20.000000,0.029330
21.000000,0.029079
22.000000,0.028919
23.000000,0.029169
24.000000,0.029237
25.000000,0.029377
26.000000,0.029643
28.000000,0.029711
29.000000,0.029511
30.000000,0.030999
31.000000,0.030907
32.000000,0.031240
33.000000,0.032051
34.000000,0.032083
35.000000,0.033743
36.000000,0.033544
37.000000,0.033517
38.000000,0.032839
39.000000,0.033524
40.000000,0.033184
41.000000,0.032723
42.000000,0.031730
43.000000,0.032130
44.000000,0.031541
45.000000,0.031166
46.000000,0.031377
47.000000,0.032696
48.000000,0.035038
49.000000,0.034497
50.000000,0.033778
51.000000,0.033033
52.000000,0.034142
53.000000,0.036111
54.000000,0.039135
55.000000,0.038176
56.000000,0.038446
57.000000,0.037855
58.000000,0.037484
59.000000,0.036737
60.000000,0.036671
61.000000,0.036907
62.000000,0.036878
63.000000,0.037639
64.000000,0.036012
65.000000,0.035256
66.000000,0.035772
67.000000,0.036113
68.000000,0.038042
69.000000,0.037761
70.000000,0.036511
71.000000,0.035605
72.000000,0.035026
73.000000,0.034856
74.000000,0.035659
75.000000,0.036022
76.000000,0.035995
77.000000,0.035063
78.000000,0.034460
79.000000,0.034008
80.000000,0.034118
81.000000,0.035831
82.000000,0.036196
83.000000,0.036314
84.000000,0.035688
85.000000,0.034558
86.000000,0.034507
87.000000,0.035320
88.000000,0.035789
89.000000,0.036237
90.000000,0.036033
91.000000,0.034547
92.000000,0.034809
93.000000,0.035182
94.000000,0.035104


==> etm_news.csv <==
x, y
0.000000,0.121520
1.000000,0.121713
2.000000,0.119053
3.000000,0.119687
4.000000,0.119518
5.000000,0.118266
6.000000,0.117641
7.000000,0.117845
8.000000,0.118944
9.000000,0.117904
10.000000,0.118823
11.000000,0.118144
12.000000,0.118373
13.000000,0.118886
14.000000,0.118724
15.000000,0.118918
16.000000,0.117923
17.000000,0.120670
18.000000,0.119434
19.000000,0.119881
20.000000,0.116930
21.000000,0.116909
22.000000,0.117168
23.000000,0.119121
24.000000,0.119897
25.000000,0.122009
26.000000,0.123538
28.000000,0.123471
29.000000,0.120931
30.000000,0.120163
31.000000,0.118675
32.000000,0.118923
33.000000,0.120292
34.000000,0.121129
35.000000,0.120593
36.000000,0.119942
37.000000,0.119720
38.000000,0.119016
39.000000,0.118765
40.000000,0.118564
41.000000,0.119528
42.000000,0.118724
43.000000,0.118896
44.000000,0.118819
45.000000,0.117597
46.000000,0.117010
47.000000,0.117306
48.000000,0.116957
49.000000,0.116607
50.000000,0.116296
51.000000,0.117069
52.000000,0.116855
53.000000,0.116118
54.000000,0.115987
55.000000,0.115629
56.000000,0.115569
57.000000,0.115434
58.000000,0.116213
59.000000,0.116639
60.000000,0.116498
61.000000,0.116305
62.000000,0.116589
63.000000,0.116411
64.000000,0.116306
65.000000,0.116479
66.000000,0.116690
67.000000,0.116610
68.000000,0.116214
69.000000,0.116400
70.000000,0.116429
71.000000,0.116136
72.000000,0.117089
73.000000,0.116761
74.000000,0.116424
75.000000,0.117023
76.000000,0.116470
77.000000,0.116594
78.000000,0.116607
79.000000,0.116260
80.000000,0.116494
81.000000,0.116646
82.000000,0.116818
83.000000,0.117050
84.000000,0.117174
85.000000,0.116866
86.000000,0.116561
87.000000,0.116582
88.000000,0.116480
89.000000,0.117151
90.000000,0.117055
91.000000,0.117198
92.000000,0.117270
93.000000,0.117244
94.000000,0.117106


==> etm_politics.csv <==
x, y
0.000000,0.038577
1.000000,0.038413
2.000000,0.039109
3.000000,0.039019
4.000000,0.039099
5.000000,0.039035
6.000000,0.038721
7.000000,0.038749
8.000000,0.038889
9.000000,0.038969
10.000000,0.039369
11.000000,0.039011
12.000000,0.039177
13.000000,0.039385
14.000000,0.039618
15.000000,0.040031
16.000000,0.039438
17.000000,0.039092
18.000000,0.039250
19.000000,0.038494
20.000000,0.039002
21.000000,0.038791
22.000000,0.038976
23.000000,0.039061
24.000000,0.038788
25.000000,0.038648
26.000000,0.039352
28.000000,0.039407
29.000000,0.041409
30.000000,0.041952
31.000000,0.041834
32.000000,0.042231
33.000000,0.042316
34.000000,0.040900
35.000000,0.041206
36.000000,0.041974
37.000000,0.041246
38.000000,0.041637
39.000000,0.041108
40.000000,0.040628
41.000000,0.041117
42.000000,0.042027
43.000000,0.041309
44.000000,0.041200
45.000000,0.040636
46.000000,0.041470
47.000000,0.041738
48.000000,0.040676
49.000000,0.041000
50.000000,0.040984
51.000000,0.041321
52.000000,0.040880
53.000000,0.041523
54.000000,0.041156
55.000000,0.041505
56.000000,0.042638
57.000000,0.042016
58.000000,0.043069
59.000000,0.042762
60.000000,0.042810
61.000000,0.042092
62.000000,0.041746
63.000000,0.041958
64.000000,0.041962
65.000000,0.042106
66.000000,0.042219
67.000000,0.041873
68.000000,0.041441
69.000000,0.041273
70.000000,0.042152
71.000000,0.042451
72.000000,0.042264
73.000000,0.041956
74.000000,0.041687
75.000000,0.041626
76.000000,0.041466
77.000000,0.042227
78.000000,0.043058
79.000000,0.042901
80.000000,0.043043
81.000000,0.042251
82.000000,0.042304
83.000000,0.042281
84.000000,0.042142
85.000000,0.042784
86.000000,0.042810
87.000000,0.043140
88.000000,0.042232
89.000000,0.041699
90.000000,0.041690
91.000000,0.042376
92.000000,0.042140
93.000000,0.041905
94.000000,0.042442


==> etm_social.csv <==
x, y
0.000000,0.113348
1.000000,0.113705
2.000000,0.114892
3.000000,0.115136
4.000000,0.115697
5.000000,0.114851
6.000000,0.113431
7.000000,0.114621
8.000000,0.114486
9.000000,0.115187
10.000000,0.114468
11.000000,0.114255
12.000000,0.115229
13.000000,0.115067
14.000000,0.114722
15.000000,0.114370
16.000000,0.117084
17.000000,0.115863
18.000000,0.115040
19.000000,0.114649
20.000000,0.113607
21.000000,0.114030
22.000000,0.113571
23.000000,0.114222
24.000000,0.114642
25.000000,0.114466
26.000000,0.114971
28.000000,0.115454
29.000000,0.116120
30.000000,0.116503
31.000000,0.115948
32.000000,0.116405
33.000000,0.115844
34.000000,0.116085
35.000000,0.115881
36.000000,0.117580
37.000000,0.117759
38.000000,0.117306
39.000000,0.117788
40.000000,0.117984
41.000000,0.117005
42.000000,0.118029
43.000000,0.119881
44.000000,0.121839
45.000000,0.123747
46.000000,0.122268
47.000000,0.120190
48.000000,0.119508
49.000000,0.121236
50.000000,0.120247
51.000000,0.119069
52.000000,0.118833
53.000000,0.119139
54.000000,0.118233
55.000000,0.117940
56.000000,0.118642
57.000000,0.118567
58.000000,0.118335
59.000000,0.117738
60.000000,0.118124
61.000000,0.117743
62.000000,0.117707
63.000000,0.117649
64.000000,0.118071
65.000000,0.118114
66.000000,0.118093
67.000000,0.117987
68.000000,0.117599
69.000000,0.116967
70.000000,0.117909
71.000000,0.118199
72.000000,0.118103
73.000000,0.118432
74.000000,0.118070
75.000000,0.117637
76.000000,0.117124
77.000000,0.117929
78.000000,0.118173
79.000000,0.118313
80.000000,0.118160
81.000000,0.118227
82.000000,0.117688
83.000000,0.118148
84.000000,0.118360
85.000000,0.118450
86.000000,0.118415
87.000000,0.118461
88.000000,0.118225
89.000000,0.117955
90.000000,0.118018
91.000000,0.118858
92.000000,0.118733
93.000000,0.118824
94.000000,0.119225


==> hdp_economic.csv <==
x, y
0.000000,0.015594
1.000000,0.015645
2.000000,0.013465
3.000000,0.014058
4.000000,0.012662
5.000000,0.013358
6.000000,0.011115
7.000000,0.020071
8.000000,0.017008
9.000000,0.019746
10.000000,0.018842
11.000000,0.016698
12.000000,0.013611
13.000000,0.012240
14.000000,0.017712
15.000000,0.016553
16.000000,0.018281
17.000000,0.016068
18.000000,0.021520
19.000000,0.012664
20.000000,0.012393
21.000000,0.019665
22.000000,0.023394
23.000000,0.021261
24.000000,0.020492
25.000000,0.020535
26.000000,0.013591
28.000000,0.018897
29.000000,0.013645
30.000000,0.010709
31.000000,0.011270
32.000000,0.010803
33.000000,0.009034
34.000000,0.010545
35.000000,0.009584
36.000000,0.012897
37.000000,0.009999
38.000000,0.008505
39.000000,0.008318
40.000000,0.006440
41.000000,0.006722
42.000000,0.010308
43.000000,0.006503
44.000000,0.007364
45.000000,0.005713
46.000000,0.004682
47.000000,0.003763
48.000000,0.005014
49.000000,0.005539
50.000000,0.006535
51.000000,0.005304
52.000000,0.006228
53.000000,0.006078
54.000000,0.004890
55.000000,0.004618
56.000000,0.005458
57.000000,0.005744
58.000000,0.005723
59.000000,0.005482
60.000000,0.005201
61.000000,0.004205
62.000000,0.005267
63.000000,0.004044
64.000000,0.005672
65.000000,0.005932
66.000000,0.005028
67.000000,0.006959
68.000000,0.004488
69.000000,0.004804
70.000000,0.005201
71.000000,0.004974
72.000000,0.005708
73.000000,0.007127
74.000000,0.006492
75.000000,0.005118
76.000000,0.007166
77.000000,0.006321
78.000000,0.006314
79.000000,0.006041
80.000000,0.005927
81.000000,0.007082
82.000000,0.005315
83.000000,0.004400
84.000000,0.007490
85.000000,0.006218
86.000000,0.007315
87.000000,0.007930
88.000000,0.006689
89.000000,0.005029
90.000000,0.005668
91.000000,0.005645
92.000000,0.007198
93.000000,0.006953
94.000000,0.007525



==> hdp_individual_containment.csv <==
x, y
0.000000,0.039391
1.000000,0.036624
2.000000,0.031928
3.000000,0.037395
4.000000,0.034875
5.000000,0.033210
6.000000,0.033892
7.000000,0.029861
8.000000,0.034584
9.000000,0.034439
10.000000,0.031358
11.000000,0.032824
12.000000,0.034521
13.000000,0.033694
14.000000,0.033991
15.000000,0.036444
16.000000,0.034341
17.000000,0.037038
18.000000,0.035314
19.000000,0.034477
20.000000,0.035017
21.000000,0.034298
22.000000,0.034633
23.000000,0.032548
24.000000,0.035702
25.000000,0.040528
26.000000,0.046144
28.000000,0.034006
29.000000,0.036999
30.000000,0.038961
31.000000,0.037272
32.000000,0.038551
33.000000,0.044723
34.000000,0.046524
35.000000,0.045227
36.000000,0.044566
37.000000,0.044545
38.000000,0.044425
39.000000,0.046127
40.000000,0.049738
41.000000,0.047023
42.000000,0.048322
43.000000,0.047479
44.000000,0.040036
45.000000,0.037830
46.000000,0.040358
47.000000,0.037429
48.000000,0.045158
49.000000,0.042713
50.000000,0.038536
51.000000,0.039518
52.000000,0.039092
53.000000,0.045132
54.000000,0.044424
55.000000,0.044715
56.000000,0.045475
57.000000,0.044289
58.000000,0.044726
59.000000,0.046044
60.000000,0.044286
61.000000,0.050051
62.000000,0.045853
63.000000,0.045332
64.000000,0.044381
65.000000,0.046136
66.000000,0.049486
67.000000,0.043533
68.000000,0.048340
69.000000,0.050147
70.000000,0.047084
71.000000,0.046474
72.000000,0.047795
73.000000,0.050242
74.000000,0.045803
75.000000,0.050903
76.000000,0.043511
77.000000,0.048708
78.000000,0.047484
79.000000,0.044859
80.000000,0.050403
81.000000,0.048475
82.000000,0.051473
83.000000,0.046964
84.000000,0.052587
85.000000,0.049094
86.000000,0.055158
87.000000,0.048135
88.000000,0.047678
89.000000,0.052622
90.000000,0.051277
91.000000,0.056234
92.000000,0.053795
93.000000,0.058258
94.000000,0.057451


==> hdp_news.csv <==
x, y
0.000000,0.144662
1.000000,0.148770
2.000000,0.136982
3.000000,0.127764
4.000000,0.136996
5.000000,0.134408
6.000000,0.114268
7.000000,0.117343
8.000000,0.123237
9.000000,0.123397
10.000000,0.127997
11.000000,0.128558
12.000000,0.131998
13.000000,0.142879
14.000000,0.129962
15.000000,0.121566
16.000000,0.119152
17.000000,0.135380
18.000000,0.131140
19.000000,0.133077
20.000000,0.134902
21.000000,0.130276
22.000000,0.127208
23.000000,0.152449
24.000000,0.130391
25.000000,0.138661
26.000000,0.128672
28.000000,0.132982
29.000000,0.138420
30.000000,0.128235
31.000000,0.124086
32.000000,0.135021
33.000000,0.144281
34.000000,0.141467
35.000000,0.114385
36.000000,0.125206
37.000000,0.122261
38.000000,0.112785
39.000000,0.109433
40.000000,0.107460
41.000000,0.105523
42.000000,0.108695
43.000000,0.109164
44.000000,0.104338
45.000000,0.090305
46.000000,0.091842
47.000000,0.090607
48.000000,0.090577
49.000000,0.094952
50.000000,0.095154
51.000000,0.101966
52.000000,0.097134
53.000000,0.096002
54.000000,0.095658
55.000000,0.089122
56.000000,0.085888
57.000000,0.091878
58.000000,0.091178
59.000000,0.099458
60.000000,0.091793
61.000000,0.088538
62.000000,0.094056
63.000000,0.099669
64.000000,0.094253
65.000000,0.101573
66.000000,0.101049
67.000000,0.096141
68.000000,0.095493
69.000000,0.098033
70.000000,0.101100
71.000000,0.101261
72.000000,0.099264
73.000000,0.100088
74.000000,0.098414
75.000000,0.099809
76.000000,0.099285
77.000000,0.103730
78.000000,0.103108
79.000000,0.110212
80.000000,0.106785
81.000000,0.101830
82.000000,0.094956
83.000000,0.102061
84.000000,0.101989
85.000000,0.099063
86.000000,0.095026
87.000000,0.096711
88.000000,0.100145
89.000000,0.095574
90.000000,0.097153
91.000000,0.099570
92.000000,0.098001
93.000000,0.099029
94.000000,0.100718


==> hdp_politics.csv <==
x, y
0.000000,0.017895
1.000000,0.014196
2.000000,0.015815
3.000000,0.017333
4.000000,0.015602
5.000000,0.014981
6.000000,0.018095
7.000000,0.016580
8.000000,0.016339
9.000000,0.015092
10.000000,0.015276
11.000000,0.014413
12.000000,0.014721
13.000000,0.018210
14.000000,0.014587
15.000000,0.014565
16.000000,0.015296
17.000000,0.014813
18.000000,0.015332
19.000000,0.013190
20.000000,0.017860
21.000000,0.013139
22.000000,0.013176
23.000000,0.014003
24.000000,0.017347
25.000000,0.014917
26.000000,0.013116
28.000000,0.011722
29.000000,0.012544
30.000000,0.012898
31.000000,0.010044
32.000000,0.010708
33.000000,0.009196
34.000000,0.010406
35.000000,0.008149
36.000000,0.008949
37.000000,0.008619
38.000000,0.009017
39.000000,0.008252
40.000000,0.007543
41.000000,0.009902
42.000000,0.007164
43.000000,0.006637
44.000000,0.005965
45.000000,0.006831
46.000000,0.008722
47.000000,0.006410
48.000000,0.005631
49.000000,0.007538
50.000000,0.006941
51.000000,0.010432
52.000000,0.007105
53.000000,0.006234
54.000000,0.006462
55.000000,0.007461
56.000000,0.006760
57.000000,0.007335
58.000000,0.006108
59.000000,0.006166
60.000000,0.006892
61.000000,0.007000
62.000000,0.008568
63.000000,0.006208
64.000000,0.006235
65.000000,0.006446
66.000000,0.007678
67.000000,0.007982
68.000000,0.007345
69.000000,0.008690
70.000000,0.007163
71.000000,0.007506
72.000000,0.008318
73.000000,0.007233
74.000000,0.009649
75.000000,0.007951
76.000000,0.008478
77.000000,0.007898
78.000000,0.009206
79.000000,0.008135
80.000000,0.008070
81.000000,0.007709
82.000000,0.007586
83.000000,0.006944
84.000000,0.005118
85.000000,0.006822
86.000000,0.008416
87.000000,0.007805
88.000000,0.006823
89.000000,0.006510
90.000000,0.007860
91.000000,0.007675
92.000000,0.006914
93.000000,0.007619
94.000000,0.008342


==> hdp_social.csv <==
x, y
0.000000,0.085345
1.000000,0.084449
2.000000,0.101383
3.000000,0.096306
4.000000,0.101065
5.000000,0.102081
6.000000,0.095791
7.000000,0.099602
8.000000,0.103662
9.000000,0.100363
10.000000,0.097092
11.000000,0.100323
12.000000,0.103345
13.000000,0.093299
14.000000,0.096082
15.000000,0.098461
16.000000,0.107715
17.000000,0.094921
18.000000,0.100421
19.000000,0.095995
20.000000,0.102050
21.000000,0.099847
22.000000,0.090984
23.000000,0.089555
24.000000,0.092705
25.000000,0.092612
26.000000,0.098357
28.000000,0.105048
29.000000,0.101009
30.000000,0.106488
31.000000,0.108755
32.000000,0.102154
33.000000,0.090850
34.000000,0.091704
35.000000,0.111699
36.000000,0.099962
37.000000,0.105732
38.000000,0.114897
39.000000,0.115513
40.000000,0.110397
41.000000,0.115801
42.000000,0.121011
43.000000,0.123604
44.000000,0.132319
45.000000,0.145050
46.000000,0.137807
47.000000,0.132746
48.000000,0.124000
49.000000,0.137359
50.000000,0.138811
51.000000,0.128508
52.000000,0.130366
53.000000,0.127469
54.000000,0.122998
55.000000,0.126035
56.000000,0.128394
57.000000,0.116264
58.000000,0.117881
59.000000,0.122248
60.000000,0.116142
61.000000,0.121098
62.000000,0.125826
63.000000,0.113875
64.000000,0.125695
65.000000,0.121301
66.000000,0.121309
67.000000,0.121555
68.000000,0.121070
69.000000,0.115333
70.000000,0.115953
71.000000,0.115388
72.000000,0.116465
73.000000,0.116018
74.000000,0.114582
75.000000,0.115617
76.000000,0.113805
77.000000,0.111769
78.000000,0.112888
79.000000,0.111668
80.000000,0.110436
81.000000,0.115227
82.000000,0.110228
83.000000,0.122067
84.000000,0.112509
85.000000,0.113330
86.000000,0.115774
87.000000,0.116199
88.000000,0.108858
89.000000,0.109014
90.000000,0.111684
91.000000,0.115220
92.000000,0.113067
93.000000,0.111212
94.000000,0.109197

